A Survey Of Cross-lingual Word Embedding Models

Cross-lingual representations of words enable us to reason about word meaning in multilingual contexts and are a key facilitator of cross-lingual transfer when developing natural language processing models for low-resource languages. In this survey, we provide a comprehensive typology of cross-lingual word embedding models. We compare their data requirements and objective functions. The recurring theme of the survey is that many of the models presented in the literature optimize for the same objectives, and that seemingly different models are often equivalent modulo optimization strategies, hyper-parameters, and such. We also discuss the different ways cross-lingual word embeddings are evaluated, as well as future challenges and research horizons.

==> comments/Comments_IV_0712_toPage16_Ivan.txt <==
Given that this will be a pretty long and substantial paper, it makes sense to briefly discuss the structure of the entire survey in the introduction, giving pointers to specific sections.

Section 2: Terminology and notation:
-> Talking about offline/mapping approaches comes a bit out of context at the beginning of the section. Perhaps it makes more sense to mention this nomenclature (and our naming convention) later on, when we discuss the notation for the approaches that learn transformation/mapping matrices. Currently, this seems disconnected and an inexperienced reader might even think that we're discussing two different approaches.

A transition from Section-2 to Section-3 could be smoother; perhaps mentioning that many cross-lingual word embeddings actually still use the same ideas from monolingual word embedding models or that they even use monolingually trained models explicitly. Therefore, it makes sense to briefly analyse the standard monolingual models as one important preliminary. Another remark: I would already discuss negative sampling in Section 3.

Maybe it makes sense, when introducing the typology based on data requirements, to also add an illustration showing the core difference; something similar to Figure 2 in Upadhyay et al.'s ACL 2016 paper? This would be quite didactic imho.

Section-4: I would motivate our choice of typology much stronger: it makes sense to derive this typology solely on the basis of data requirements, as recent work suggests that the actual choice of bilingual signal (i.e., data requirement) is crucial for the final model performance much more than the actual underlying architecture. This is one of the central ideas in the work of Levy, Sogaard, Goldberg (EACL 2017), and I think that similar conclusions can be drawn from the empirical comparisons in Upadhyay's work. In short, large differences between models do stem from the data requirements, while other finer-grained differences are artefacts of the chosen architecture, hyper-parameters and additional 'tricks and tweaks'. This also reminds me of the argument concerning monolingual embedding models which was raised in Levy, Goldberg, Dagan (TACL 2015): the architecture is less important if we really provide equal conditions for comparison of heterogeneous architectures learning from the same type (and amount) of data.

Section-4: Sentence+word alignments. There has been some work on extracting parallel data from comparable corpora (e.g., Munteanu and Marcu). Perhaps it would be better to mention to say that there exists this line of work, but no one has really trained cross-lingual word embeddings on such data, and it is not clear whether there is clear benefit of using such data, even for truly low-resource settings (as it might be easier to simply learn mappings using a small set of seed translations plus monolingual data than extracting limited amounts from parallel data etc.) This is all so much connected that it is difficult to draw discrete divisions between different models sometimes (for instance, one could also extract parallel sentences from comparable documents (Wikipedia), and then try to extract translation pairs from such sentences which could be used for mapping...)

- Table 2: I am not entirely sure how to classify the model of Rajendran et al. (2016). After reading that paper, calling it only 'zero-shot' seems a bit as overselling to me. The method does not rely only on monolingual resources but requires parallel data between each view and the pivot view. One advantage of the model is the fact that it can learn a shared embedding space for L1 and L2 even without any alignment signals between L1 and L2 directly. The alignment is implicit and learned through their alignment with the pivot Lp. This is my only concern regarding the current typology in Table 2. I would say that this model reads more as an extension of the core models under 'Parallel: Sentence Alignments' and 'Parallel: Word Alignments'. In simple words, in addition to relying only on direct alignment links, there is also a model which aims to exploit an idea of using pivots (btw., this idea is not at all new in NLP and bilingual learning, e.g. Shezaf and Rapopport relied on English as a pivot to learn Spanish-Hebrew bilingual lexicons: http://aclweb.org/anthology/P/P10/P10-1011.pdf).

This is just an idea: the way I would structure the presentation/overview of the methods is: (1) give a detailed presentation of the basic/core model (e.g., for the mapping approaches that would be Mikolov et al.'s model; for the CCA-based approaches that would be Faruqui and Dyer's model); (2) show that the basic models can be written in our L1 + L2 + Omega form; (3) list and quickly discuss possible extensions of the core methodology (e.g., for the mapping approaches: 1. using the max-margin framework with intruders (Dinu et al., Lazaridou et al.), 2. the orthogonality constraint (Xiu et al., Artetxe at al.), 3. using highly reliable seed lexicon entries, 4. bootstrapping the model from only a few seed entries (Artetxe et al., Hauer et al.) 4. cross-lingual embedding learning as retro-fitting). Similarly, for the CCA-based approaches: 1. using Deep CCA (Lu et al.: this paper is not cited currently), 2. multi-view instead of two-view (Ammar et al.), Every extension to the core method can then be placed and discussed in a separate paragraph. This would make the whole text more structured and even more aware of the chronology and typology, and this makes total sense to me. I used only a few examples here, but the same structure can be applied in each (sub)section.

Mapping methods: I have to find the actual references, but I think that some recent work actually make the computation of the linear mapping matrix easier by relying on the analytical solution for the problem based on the Moore-Penrose pseudoinverse: https://en.wikipedia.org/wiki/Moore%E2%80%93Penrose_pseudoinverse (this is only a minor technical detail, but it might be worth mentioning as it makes the implementation of the method almost trivial with TensorFlow and related libraries).

I really like this idea to actually cast every single model into the L1 + L2 + Omega form and then discuss what each model takes as L1, L2, and Omega.

Regarding the work of Xiao and Guo, if the simple SGNS equivalence between their model with replacement and Constrained Bilingual SGNS (Section 5) holds, then this equivalence actually shows that, although masked at first, the model of Xiao and Guo can also be transformed into the L1 + L2 + Omega style model. This is exactly the point of the proof, right?


Section 6.2: For grounding words from different languages in image data, I think it is better to cite the following papers: Bergsma and Van Durme, IJCAI 2011; Vulic, Kiela and Clark (EMNLP 2015); Vulic et al. (ACL 2016). The idea in all these papers is to use the image space as the shared cross-lingual signals (in simple words: bicycles always look like bicycles even if we call them 'fiets, Fahrrad, bicikl, bicicletta, velo'). Then, we can mention that a similar idea might be applied for sensory signals beyond vision (such as auditive or olfactory signals, cite Douwe's work on auditive) but that this line of work is currently under-explored. Moreover, it seems that signals from other modalities are typically more useful as an additional source of information to complement the uni-modal signals from text, rather than using other modalities as the single source of information.

The paper of Vulic, Kiela, and Korhonen (EACL 2017) is not really aligned with this survey imho, so it should be removed safely. 


Throughout the survey:

- I would still like to see a sort of 'brief history of cross-lingual representations before the embedding times'. This will: (1) give the reader a clear hint that similar ideas did exist before the embeddings took over,  (2) naturally show the progress of the basic idea from traditional context-counting models, bilingual clustering and topic models all the way to cross-lingual embeddings. We also have to show why cross-lingual embeddings are better and more useful these days (if they are at all), supported by some references. If I find time next week before disappearing for holidays, I might take a stab at writing one such short essay. We then have to decide where to plug in this note on history. 

- Some parts of the survey are still a bit too informal, but this is only a minor stylistic comment, and it is perfectly understandable given that the whole text originated from a blog post. For instance, the abstract and intro should be slightly 'formalised' (in a good way) and perhaps assigned more weight. However, I see these stylistic refinements as the final touch on the manuscript, so no need to worry about it at this stage.

- I am not completely sure what the policy is concerning the re-use of other people's graphic material, and whether we have to obtain some permissions or it is completely fine this way. Or does it make sense to redo some of the graphics to be more consistent over the survey? This also depends on the amount of (maybe unnecessary) work we would like to invest into doing this.



